Multigrid methods for the Stokes problem on GPU systems

This paper presents a matrix-free multigrid method for solving the Stokes problem, discretized using $H^{\text{div}}$-conforming discontinuous Galerkin methods. We employ a Schur complement method combined with the fast diagonalization method for the efficient evaluation of the local solver within the multiplicative Schwarz smoother. This approach operates directly on both the velocity and pressure spaces, eliminating the need for a global Schur complement approximation. By leveraging the tensor product structure of Raviart-Thomas elements and an optimized, conflict-free shared memory access pattern, the matrix-free operator evaluation demonstrates excellent performance numbers, reaching over one billion degrees of freedom per second on a single NVIDIA A100 GPU. Numerical results indicate efficiency comparable to that of the three-dimensional Poisson problem.

==> Data/Ax_q1_3d.dat <==
dof t p
1152 1.578e-05 7.298e+07
4480 1.59e-05 2.8176e+08
17664 1.181e-05 1.4941e+09
70144 2.893e-05 2.42364e+09
279552 9.619e-05 2.90655e+09
1116160 0.0003681 3.0294e+09
4460544 0.00146 3.0546e+09
17833984 0.00583 3.0573e+09
71319552 0.02334 3.0516e+09


==> Data/Ax_q2_3d.dat <==
dof t p
3744 2.192e-05 1.70803e+08
14688 2.414e-05 6.08419e+08
58176 3.110e-05 1.87257e+09
231552 8.061e-05 2.87515e+09
923904 3.034e-04 3.04706e+09
3691008 0.00122 3.02540e+09
14754816 0.00488 3.02554e+09
59000832 0.01953 3.02556e+09
235966464 0.07835 3.02554e+09

==> Data/Ax_q3_3d.dat <==
dof t p
8704 3.709e-05 2.3462e+08
34304 3.722e-05 9.2171e+08
136192 9.923e-05 1.3735e+09
542720 2.896e-04 1.8761e+09
2166784 0.00118 1.8388e+09
8658944 0.00478 1.8121e+09
34619392 0.01911 1.8097e+09
138444800 0.0768 1.8005e+09
553713664 0.3075 1.8005e+09

==> Data/Ax_q4_3d.dat <==
dof t p
16800 6.557e-05 2.56215e+08
66400 6.675e-05 9.96497e+08
264000 1.854e-04 1.42398e+09
1052800 5.517e-04 1.90594e+09
4204800 2.260e-03 1.86228e+09
16806400 9.050e-03 1.85732e+09
67200000 3.622e-02 1.85383e+09
268748800 1.456e-01 1.83215e+09
1074892800 5.858e-01 1.83235e+09

==> Data/convergence3d.dat <==
h   t1 l2_v_1 l2_p_1 t2 l2_v_2 l2_p_2 t3 l2_v_3 l2_p_3 t4 l2_v_4 l2_p_4
0.25 4.843e-02 2.655e-05 5.414e-02 1.2779e-01 2.60e-06 7.26e-03 1.668e-01 2.596e-07 7.215e-04 1.999e-01 1.731e-08 5.714e-05
0.125 1.052e-01 7.295e-06 1.395e-02 2.2521e-01 3.20e-07 9.28e-04 3.304e-01 1.799e-08 4.594e-05 5.105e-01 5.242e-10 1.815e-06
0.0625 2.056e-01 1.907e-06 3.512e-03 3.8384e-01 3.96e-08 1.17e-04 6.975e-01 1.167e-09 2.885e-06 1.419e+00 1.618e-11 5.695e-08
0.03125 5.229e-01 4.868e-07 8.794e-04 1.2417e+00 4.93e-09 1.46e-05 2.956e+00 7.445e-11 1.805e-07 7.526e+00 3.021e-12 2.695e-09
0.015625 2.751e+00 1.231e-07 2.199e-04 7.1036e+00 6.20e-10 1.83e-06  0 0 0 0 0 0 

==> Data/double_mixed.dat <==
dof1	d1	mix1	dof2	d2	mix2	dof3	d3	mix3	dof4	d4	mix4
134144	3.014E+00	4.557E+00	57024	1.912E+00	2.275E+00	134144	2.226E+00	3.000E+00	260800	4.110E+00	5.194E+00
1060864	6.672E+00	8.347E+00	449280	6.539E+00	7.492E+00	1060864	6.676E+00	9.688E+00	2067200	1.025E+01	1.428E+01
8437760	9.172E+00	1.242E+01	3566592	1.258E+01	1.658E+01	8437760	1.085E+01	1.671E+01	16460800	1.412E+01	2.095E+01
67305472	1.129E+01	1.488E+01	28422144	1.579E+01	2.234E+01	67305472	1.250E+01	2.033E+01	131379200	1.586E+01	2.446E+01

==> Data/frac_its.dat <==
l i1 i2 i3 i4
2 4.996 3.257 2.3383 1.9966
3 5.932 3.716 2.6035 2.2307
4 6.608 3.881 2.6338 2.3130
5 6.747 3.914 2.6046 2.3669
6 6.960 3.899 2.6437 2.3869


==> Data/perf_Ax.dat <==
fe	basic	basic_cache	basic_padding	cf
1	1.52E+00	1.63E+00	1.31E+00	1.80E+00
2	1.51E+00	1.69E+00	1.37E+00	1.83E+00
3	9.62E-01	1.19E+00	9.78E-01	1.39E+00
4	9.86E-01	1.16E+00	1.06E+00	1.31E+00

==> Data/perf_smoother.dat <==
fe	direct	tp	tp_cf
1	1.58E+08	6.64E+08	1.12E+09
2	4.19E+07	3.85E+08	1.23E+09
3	1.52E+07	1.70E+08	1.00E+09
4	4.33E+06	3.78E+08	7.29E+08

==> Data/shmem_roofline.dat <==
fe	dof	b_p	b_i	b_si	bc_p	bc_i	bc_si	bp_p	bp_i	bp_si	cf_p	cf_i	cf_si
1	8437760	3.62	15.15	0.276	3.7	15.08	0.278	2.88	14.28	0.217	3.95	14.25	0.31
2	28422144	3.13	13.39	0.273	3.53	13.49	0.278	2.79	13.14	0.208	3.72	13.08	0.315
3	8437760	2.05	16.7	0.224	2.53	16.78	0.225	2.04	16.35	0.206	2.91	16.42	0.297
4	16460800	2.17	16.43	0.24	2.57	16.51	0.242	2.449	17.26	0.218	2.85	16.26	0.298
